BoxMap: Efficient Structural Mapping and Navigation

While humans can successfully navigate using abstractions, ignoring details that are irrelevant to the task at hand, most existing robotic applications require the maintenance of a detailed environment representation which consumes a significant amount of sensing, computing, and storage. These issues are particularly important in a resource-constrained setting with limited power budget. Deep learning methods can learn from prior experience to abstract knowledge of unknown environments, and use it to execute tasks (e.g., frontier exploration, object search, or scene understanding) more efficiently. We propose BoxMap, a Detection-Transformer-based architecture that takes advantage of the structure of the sensed partial environment to update a topological graph of the environment as a set of semantic entities (e.g. rooms and doors) and their relations (e.g. connectivity). These predictions from low-level measurements can then be leveraged to achieve high-level goals with lower computational costs than methods based on detailed representations. As an example application, we consider a robot equipped with a 2-D laser scanner tasked with exploring a residential building. Our BoxMap representation scales quadratically with the number of rooms (with a small constant), resulting in significant savings over a full geometric map. Moreover, our high-level topological representation results in 30.9% shorter trajectories in the exploration task with respect to a standard method.

==> preamble/quotes.txt <==
I love deadlines. I like the whooshing sound they make as they fly by.|Douglas Adams via brainyquote.com
A common mistake that people make when trying to design something completely foolproof is to underestimate the ingenuity of complete fools.|Douglas Adams via brainyquote.com
I seldom end up where I wanted to go, but almost always end up where I need to be.|Douglas Adams via brainyquote.com
In order to fly, all one must do is simply miss the ground.|Douglas Adams
Time is an illusion. Lunchtime doubly so.|Douglas Adams via brainyquote.com
What did you ASK at school today?|Richard P. Feynman
If you want to learn something, read about it. If you want to understand something, write about it. If you want to master something, teach it.|Yogi Bhajan
In theory, there is no difference between theory and practice. But in practice, there is.|Benjamin Brewster via goodreads.com
Every now and then a man's mind is stretched by a new idea or sensation, and never shrinks back to its former dimensions.|Oliver Wendell Holmes Sr. via goodreads.com
If there's a fifty-fifty chance that something can go wrong, nine out of ten times, it will.|Yogi Berra
There is no elevator to success, you have to take the stairs.|Zig Ziglar via goodreads.com
Perfection is achieved, not when there is nothing more to add, but when there is nothing left to take away.|Antoine de Saint-Exupéry, Airman's Odyssey via goodreads.com
I have only made this letter longer because I have not had the time to make it shorter.|Blaise Pascal, The Provincial Letters via goodreads.com
Kind words don't cost much. Yet they accomplish much.|Blaise Pascal via goodreads.com
The last function of reason is to recognize that there are an infinity of things which surpass it.|Blaise Pascal via goodreads.com
All models are wrong, but some are useful.|George Box

